Probing the accretion geometry of the atoll source 4U 1702-429 in different spectral states with NICER, NuSTAR, and AstroSat

We perform a comprehensive spectral study of a carefully selected sample (total exposure $\sim 50.5$ ks) of NICER observations of the atoll neutron star low-mass X-ray binary 4U 1702-429. Our sample encompasses nearly all classical spectral states found within the NICER dataset. We require two thermal emission components, originating from the accretion disc and the boundary layer, to describe the soft state spectra in the energy band 0.3-10.0 keV. In contrast, in our model, only the disc component directly contributes to the intermediate/hard state. Additionally, we use a thermally Comptonized component (or a power-law with pegged normalization) to represent the hard coronal emission in the soft and intermediate/hard state spectra. The boundary layer emerges as the principal source providing soft seed photons for Comptonization across all spectral states. In contrast to a previously held assertion regarding this source, our analyses reveal a decrease in the inner disc temperature coupled with the retreat of the inner disc from the neutron star surface as the source evolves from the soft to the intermediate/hard state. The reflection features are either absent or weak ($\sim 3\sigma-4\sigma$) in all these observations. Further investigation using broad-band NuSTAR (3.0-50.0 keV) and AstroSat spectra (1.3-25.0 keV) shows a slightly stronger iron emission line ($\sim 5.8\sigma$) in the NuSTAR spectra. However, this feature is not significantly detected in the AstroSat observation. The AstroSat data suggests a highly ionized disc, explaining the absence of reflection features. In the case of NuSTAR, a truncated disc is likely responsible for the weak reflection features.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
